Efficient video annotation with visual interpolation and frame selection guidance

We introduce a unified framework for generic video annotation with bounding boxes. Video annotation is a longstanding problem, as it is a tedious and time-consuming process. We tackle two important challenges of video annotation: (1) automatic temporal interpolation and extrapolation of bounding boxes provided by a human annotator on a subset of all frames, and (2) automatic selection of frames to annotate manually. Our contribution is two-fold: first, we propose a model that has both interpolating and extrapolating capabilities; second, we propose a guiding mechanism that sequentially generates suggestions for what frame to annotate next, based on the annotations made previously. We extensively evaluate our approach on several challenging datasets in simulation and demonstrate a reduction in terms of the number of manual bounding boxes drawn by 60% over linear interpolation and by 35% over an off-the-shelf tracker. Moreover, we also show 10% annotation time improvement over a state-of-the-art method for video annotation with bounding boxes [25]. Finally, we run human annotation experiments and provide extensive analysis of the results, showing that our approach reduces actual measured annotation time by 50% compared to commonly used linear interpolation.

==> WACV 2021/data/TUD-Stadtmitte_135.txt <==
Time	Track0	Track1	Track2	Track3	
0	0.9318181818181818	0.045454545454545456	0.75	1.0	
5	0.9318181818181818	0.09090909090909091	0.8409090909090909	1.0	
10	0.9545454545454546	0.8409090909090909	0.8636363636363636	1.0	
15	0.9318181818181818	0.7954545454545454	0.9090909090909091	1.0	
20	0.9318181818181818	0.75	0.9318181818181818	1.0	
25	1.0	0.06818181818181818	0.7954545454545454	1.0	
30	0.9318181818181818	0.06818181818181818	0.8409090909090909	1.0	
35	1.0	0.09090909090909091	0.8181818181818182	1.0	


==> WACV 2021/data/imnet/linea_uks_Recall07_numbox.txt <==
NumBoxPerTrack	Recall
22.195569136745608	0.9171459388311
11.85790679908327	0.8208661633242537
6.7203972498090145	0.693128096378494
4.126050420168068	0.5626185992943457
3.283422459893048	0.4837900586826566
2.847211611917494	0.43857699127986693


==> WACV 2021/data/imnet/linea_uks_Recall07_time.txt <==
NumBoxPerTrack	Recall
16.8884610814	0.735979232555
9.43119938885	0.600935997514
5.73843137255	0.465881793751
4.49426704015	0.395356574834
3.88184025125	0.350161788633
3.51162549868	0.315935723296
3.2832068585	0.290839289958
2.97588999236	0.257468784849
2.81092097445	0.234083471966


==> WACV 2021/data/imnet/pointnet0_uks_Recall07_numbox.txt <==
NumBoxPerTrack	Recall
22.0855614973	0.911533609989
11.7601222307	0.849838211367
6.64705882353	0.766190746056
4.9243697479	0.709080272756
4.07639419404	0.671658653407
3.56378915202	0.636836620903
3.24751718869	0.609707317965
2.82200152788	0.570267453977
2.5935828877	0.540151002724


==> WACV 2021/data/imnet/pointnet3_uks_Recall07_numbox.txt <==
NumBoxPerTrack	Recall
22.0855614973	0.944907771339
11.7601222307	0.899102393009
6.64705882353	0.827483958246
4.9243697479	0.777784684009
4.07639419404	0.7332516773
3.56378915202	0.702546571361
3.24751718869	0.675230800168
2.82200152788	0.629293797188
2.5935828877	0.598420504196


==> WACV 2021/data/imnet/rpn0_uks_Recall07_numbox.txt <==
Recall	NumBoxPerTrack
0.68	2.85
0.71	3.28
0.747	4.13
0.808	6.72
0.861	11.857
0.908	22.195


==> WACV 2021/data/imnet/rpn3_uks_Recall07_numbox.txt <==
Recall	NumBoxPerTrack
0.739	2.847
0.7657	3.28
0.8004	4.13
0.8573	6.72
0.9045	11.857
0.9395	22.195


==> WACV 2021/data/ratings/siamese_different_simulations.txt <==
Bin	SiameseSim	SiameseOpt	SiameseOptPr
0.15	4.117647058823529	3.823529411764706	3.761904761904762
0.44999999999999996	3.7941176470588234	3.4594594594594597	3.5454545454545454
0.8	4.419354838709677	4.231404958677686	4.239669421487603


==> WACV 2021/data/ratings/siamese_sim_binned.txt <==
Bin	SiameseSim	SiameseSimNum	Siamese	SiameseNum
0.15	4.117647058823529	0.09714285714285714	10.857142857142858	0.08
0.44999999999999996	3.7941176470588234	0.19428571428571428	6.621621621621622	0.21142857142857144
0.8	4.419354838709677	0.7085714285714285	6.112903225806452	0.7085714285714285


==> WACV 2021/data/ratings/siamese_vs_linear.txt <==
Linear	 Siamese
177.934	 22.909
81.765	 27.88
62.53	 52.168
81.796	 48.778
146.271	 43.762
91.854	 100.13
96.867	 40.838
366.485	 198.048
68.718	 43.744
66.198	 53.159
112.927	 26.878
174.32	 70.545
91.583	 114.572
97.254	 34.668
88.242	 23.778
176.32	 90.806
240.909	 86.368
227.908	 39.516
372.144	 131.911
161.941	 97.295
84.557	 70.754
878.72	 112.734
265.517	 106.035
209.665	 89.089
272.175	 90.658
637.659	 328.369
120.977	 67.9
212.751	 29.718
95.411	 79.301
159.916	 93.283
1434.712	 131.343
781.764	 258.44
146.408	 110.308
154.268	 109.153
47.472	 63.36
65.615	 48.963
114.349	 92.69
142.596	 45.744
93.556	 122.03
102.042	 47.934
96.235	 45.308
78.885	 186.881
122.549	 51.191
150.694	 143.224
74.18	 33.588
99.076	 69.561
128.095	 60.565
114.77	 50.91
33.56	 20.167
40.387	 43.287
37.276	 40.077
95.157	 47.497
35.212	 29.991
42.421	 32.612
54.031	 40.055
96.464	 34.976
33.395	 26.33
44.347	 31.682
50.129	 48.041
66.684	 36.863
82.975	 47.103
83.676	 54.165
77.312	 41.241
196.931	 66.94
47.949	 31.911
103.532	 51.844
380.317	 223.117
146.24	 88.551
148.118	 135.616
76.484	 53.972
131.145	 147.345
117.43	 96.89
107.5	 55.715
192.521	 146.007
55.245	 49.982
48.666	 22.643
77.966	 30.901
46.978	 39.353
63.579	 23.694
66.609	 21.57
89.675	 24.066
82.4	 54.681
30.817	 11.693
77.611	 58.081
54.349	 71.653
88.589	 24.621
94.039	 49.657
91.707	 47.276
95.306	 19.399
124.409	 25.921
124.975	 27.983
78.657	 48.862
35.036	 14.04
62.028	 38.571
39.077	 24.564
38.199	 16.691
48.304	 43.945
102.508	 40.308
106.932	 83.115
36.54	 39.391
96.876	 70.373
58.925	 63.735
80.295	 70.852
77.235	 16.787
73.403	 61.386
133.473	 130.579
62.59	 73.393
96.285	 118.878
55.199	 37.082
35.962	 112.326
126.153	 117.655
103.605	 86.141
48.953	 59.764
117.797	 86.053
87.43	 91.327
66.275	 104.257
126.133	 128.872
123.598	 113.573
64.867	 66.803
116.784	 68.092
129.859	 71.014
168.598	 60.358
278.543	 162.76
126.053	 86.875
131.249	 33.947
135.634	 36.356
126.366	 147.35
152.317	 105.962
147.444	 163.998
161.956	 152.065
195.141	 108.265
92.004	 52.259
137.047	 57.529
154.974	 113.832
103.818	 122.614
70.68	 50.983
88.68	 38.555
57.029	 18.747
101.69	 38.047
71.927	 29.862
59.369	 18.671
55.154	 41.054
49.232	 18.739
102.546	 41.806
70.461	 115.998
86.471	 37.874
53.866	 21.973
55.521	 17.964
97.25	 21.09
116.769	 63.147
37.656	 69.733
293.468	 274.774
165.256	 35.774
130.126	 48.603
97.898	 34.591
86.706	 48.001
357.557	 31.446
79.107	 55.204
43.244	 28.512
37.181	 20.231
61.596	 32.924
191.59	 26.396
81.52	 38.456
319.171	 40.7
161.001	 37.515
1354.488	 117.927
65.434	 47.278
189.478	 122.079
246.211	 132.117
155.594	 137.375
534.235	 197.215
197.546	 101.311
288.975	 96.292
383.314	 112.673
135.751	 112.309


==> WACV 2021/data/ratings/siamese_vs_linear_binned.txt <==
Bin	LinearTime	LinearNum	SiameseTime	SiameseNum
0.15	134.38147368421056	14	122.039	14
0.44999999999999996	193.36956666666669	37	73.45700000000002	37
0.8	132.69228571428573	124	64.61327419354838	124



==> WACV 2021/data/recall_vs_time_0.5/labelme.txt <==
NumBoxPerTrack  Recall
2   0.25
2.81 0.55
3.86    0.85
4.55   0.89


==> WACV 2021/data/recall_vs_time_0.5/pathtrack.txt <==
NumBoxPerTrack  Recall
1.25   0.67
3.13 0.85
4.175    0.91
4.86   0.93


==> WACV 2021/data/recall_vs_time_0.5/vatic.txt <==
NumBoxPerTrack  Recall
1.66   0.21
1.8 0.41
2.09 0.605
3.17   0.82
4.55   0.9


==> WACV 2021/data/recall_vs_time_0.5/vatical.txt <==
NumBoxPerTrack  Recall
1   0.21
1.45 0.6
2.2 0.8
3.9    0.9
5   0.94


==> WACV 2021/data/recall_vs_time_0.7/labelme.txt <==
NumBoxPerTrack  Recall
2.456   0.2
2.82 0.39
3.83 0.65
4.551   0.72


==> WACV 2021/data/recall_vs_time_0.7/pathtrack.txt <==
NumBoxPerTrack  Recall
1.25	0.43
4.13	0.76
4.86	0.8


==> WACV 2021/data/recall_vs_time_0.7/vatic.txt <==
NumBoxPerTrack  Recall
1.734   0.2
2.095 0.39
3.18 0.6
4.551   0.71


==> WACV 2021/data/recall_vs_time_0.7/vatical.txt <==
NumBoxPerTrack  Recall
1.1   0.2
1.6 0.4
2.95 0.59
5    0.72


==> WACV 2021/data/rpn3_Recall05_time.txt <==
Time	Recall
7.564111111111111	0.9733617341
4.741666666666666	0.9400826964
3.3521111111111113	0.8697406340
2.692	0.7324646034331538
2.408888888888889	0.6227791004


==> WACV 2021/data/rpn3_Recall07_time.txt <==
Time	Recall
7.564111111111111	0.9171782984
4.741666666666666	0.8360606440
3.3521111111111113	0.6926951509
2.692	0.5295075805
2.408888888888889	0.4111765443


==> data/TUD-Stadtmitte_135.txt <==
Time	Track0	Track1	Track2	Track3	
0	0.9318181818181818	0.045454545454545456	0.75	1.0	
5	0.9318181818181818	0.09090909090909091	0.8409090909090909	1.0	
10	0.9545454545454546	0.8409090909090909	0.8636363636363636	1.0	
15	0.9318181818181818	0.7954545454545454	0.9090909090909091	1.0	
20	0.9318181818181818	0.75	0.9318181818181818	1.0	
25	1.0	0.06818181818181818	0.7954545454545454	1.0	
30	0.9318181818181818	0.06818181818181818	0.8409090909090909	1.0	
35	1.0	0.09090909090909091	0.8181818181818182	1.0	


==> data/imnet/linea_uks_Recall07_numbox.txt <==
NumBoxPerTrack	Recall
22.195569136745608	0.9171459388311
11.85790679908327	0.8208661633242537
6.7203972498090145	0.693128096378494
4.126050420168068	0.5626185992943457
3.283422459893048	0.4837900586826566
2.847211611917494	0.43857699127986693


==> data/imnet/linea_uks_Recall07_time.txt <==
NumBoxPerTrack	Recall
16.8884610814	0.735979232555
9.43119938885	0.600935997514
5.73843137255	0.465881793751
4.49426704015	0.395356574834
3.88184025125	0.350161788633
3.51162549868	0.315935723296
3.2832068585	0.290839289958
2.97588999236	0.257468784849
2.81092097445	0.234083471966


==> data/imnet/pointnet0_uks_Recall07_numbox.txt <==
NumBoxPerTrack	Recall
22.0855614973	0.911533609989
11.7601222307	0.849838211367
6.64705882353	0.766190746056
4.9243697479	0.709080272756
4.07639419404	0.671658653407
3.56378915202	0.636836620903
3.24751718869	0.609707317965
2.82200152788	0.570267453977
2.5935828877	0.540151002724


==> data/imnet/pointnet3_uks_Recall07_numbox.txt <==
NumBoxPerTrack	Recall
22.0855614973	0.944907771339
11.7601222307	0.899102393009
6.64705882353	0.827483958246
4.9243697479	0.777784684009
4.07639419404	0.7332516773
3.56378915202	0.702546571361
3.24751718869	0.675230800168
2.82200152788	0.629293797188
2.5935828877	0.598420504196


==> data/imnet/rpn0_uks_Recall07_numbox.txt <==
Recall	NumBoxPerTrack
0.68	2.85
0.71	3.28
0.747	4.13
0.808	6.72
0.861	11.857
0.908	22.195


==> data/imnet/rpn3_uks_Recall07_numbox.txt <==
Recall	NumBoxPerTrack
0.739	2.847
0.7657	3.28
0.8004	4.13
0.8573	6.72
0.9045	11.857
0.9395	22.195


==> data/ratings/siamese_different_simulations.txt <==
Bin	SiameseSim	SiameseOpt	SiameseOptPr
0.15	4.117647058823529	3.823529411764706	3.761904761904762
0.44999999999999996	3.7941176470588234	3.4594594594594597	3.5454545454545454
0.8	4.419354838709677	4.231404958677686	4.239669421487603


==> data/ratings/siamese_sim_binned.txt <==
Bin	SiameseSim	SiameseSimNum	Siamese	SiameseNum
0.15	4.117647058823529	0.09714285714285714	10.857142857142858	0.08
0.44999999999999996	3.7941176470588234	0.19428571428571428	6.621621621621622	0.21142857142857144
0.8	4.419354838709677	0.7085714285714285	6.112903225806452	0.7085714285714285


==> data/ratings/siamese_vs_linear.txt <==
Linear	 Siamese
177.934	 22.909
81.765	 27.88
62.53	 52.168
81.796	 48.778
146.271	 43.762
91.854	 100.13
96.867	 40.838
366.485	 198.048
68.718	 43.744
66.198	 53.159
112.927	 26.878
174.32	 70.545
91.583	 114.572
97.254	 34.668
88.242	 23.778
176.32	 90.806
240.909	 86.368
227.908	 39.516
372.144	 131.911
161.941	 97.295
84.557	 70.754
878.72	 112.734
265.517	 106.035
209.665	 89.089
272.175	 90.658
637.659	 328.369
120.977	 67.9
212.751	 29.718
95.411	 79.301
159.916	 93.283
1434.712	 131.343
781.764	 258.44
146.408	 110.308
154.268	 109.153
47.472	 63.36
65.615	 48.963
114.349	 92.69
142.596	 45.744
93.556	 122.03
102.042	 47.934
96.235	 45.308
78.885	 186.881
122.549	 51.191
150.694	 143.224
74.18	 33.588
99.076	 69.561
128.095	 60.565
114.77	 50.91
33.56	 20.167
40.387	 43.287
37.276	 40.077
95.157	 47.497
35.212	 29.991
42.421	 32.612
54.031	 40.055
96.464	 34.976
33.395	 26.33
44.347	 31.682
50.129	 48.041
66.684	 36.863
82.975	 47.103
83.676	 54.165
77.312	 41.241
196.931	 66.94
47.949	 31.911
103.532	 51.844
380.317	 223.117
146.24	 88.551
148.118	 135.616
76.484	 53.972
131.145	 147.345
117.43	 96.89
107.5	 55.715
192.521	 146.007
55.245	 49.982
48.666	 22.643
77.966	 30.901
46.978	 39.353
63.579	 23.694
66.609	 21.57
89.675	 24.066
82.4	 54.681
30.817	 11.693
77.611	 58.081
54.349	 71.653
88.589	 24.621
94.039	 49.657
91.707	 47.276
95.306	 19.399
124.409	 25.921
124.975	 27.983
78.657	 48.862
35.036	 14.04
62.028	 38.571
39.077	 24.564
38.199	 16.691
48.304	 43.945
102.508	 40.308
106.932	 83.115
36.54	 39.391
96.876	 70.373
58.925	 63.735
80.295	 70.852
77.235	 16.787
73.403	 61.386
133.473	 130.579
62.59	 73.393
96.285	 118.878
55.199	 37.082
35.962	 112.326
126.153	 117.655
103.605	 86.141
48.953	 59.764
117.797	 86.053
87.43	 91.327
66.275	 104.257
126.133	 128.872
123.598	 113.573
64.867	 66.803
116.784	 68.092
129.859	 71.014
168.598	 60.358
278.543	 162.76
126.053	 86.875
131.249	 33.947
135.634	 36.356
126.366	 147.35
152.317	 105.962
147.444	 163.998
161.956	 152.065
195.141	 108.265
92.004	 52.259
137.047	 57.529
154.974	 113.832
103.818	 122.614
70.68	 50.983
88.68	 38.555
57.029	 18.747
101.69	 38.047
71.927	 29.862
59.369	 18.671
55.154	 41.054
49.232	 18.739
102.546	 41.806
70.461	 115.998
86.471	 37.874
53.866	 21.973
55.521	 17.964
97.25	 21.09
116.769	 63.147
37.656	 69.733
293.468	 274.774
165.256	 35.774
130.126	 48.603
97.898	 34.591
86.706	 48.001
357.557	 31.446
79.107	 55.204
43.244	 28.512
37.181	 20.231
61.596	 32.924
191.59	 26.396
81.52	 38.456
319.171	 40.7
161.001	 37.515
1354.488	 117.927
65.434	 47.278
189.478	 122.079
246.211	 132.117
155.594	 137.375
534.235	 197.215
197.546	 101.311
288.975	 96.292
383.314	 112.673
135.751	 112.309


==> data/ratings/siamese_vs_linear_binned.txt <==
Bin	LinearTime	LinearNum	SiameseTime	SiameseNum
0.15	134.38147368421056	14	122.039	14
0.44999999999999996	193.36956666666669	37	73.45700000000002	37
0.8	132.69228571428573	124	64.61327419354838	124



==> data/recall_vs_time_0.5/labelme.txt <==
NumBoxPerTrack  Recall
2   0.25
2.81 0.55
3.86    0.85
4.55   0.89


==> data/recall_vs_time_0.5/pathtrack.txt <==
NumBoxPerTrack  Recall
1.25   0.67
3.13 0.85
4.175    0.91
4.86   0.93


==> data/recall_vs_time_0.5/vatic.txt <==
NumBoxPerTrack  Recall
1.66   0.21
1.8 0.41
2.09 0.605
3.17   0.82
4.55   0.9


==> data/recall_vs_time_0.5/vatical.txt <==
NumBoxPerTrack  Recall
1   0.21
1.45 0.6
2.2 0.8
3.9    0.9
5   0.94


==> data/recall_vs_time_0.7/labelme.txt <==
NumBoxPerTrack  Recall
2.456   0.2
2.82 0.39
3.83 0.65
4.551   0.72


==> data/recall_vs_time_0.7/pathtrack.txt <==
NumBoxPerTrack  Recall
1.25	0.43
4.13	0.76
4.86	0.8


==> data/recall_vs_time_0.7/vatic.txt <==
NumBoxPerTrack  Recall
1.734   0.2
2.095 0.39
3.18 0.6
4.551   0.71


==> data/recall_vs_time_0.7/vatical.txt <==
NumBoxPerTrack  Recall
1.1   0.2
1.6 0.4
2.95 0.59
5    0.72


==> data/rpn3_Recall05_time.txt <==
Time	Recall
7.564111111111111	0.9733617341
4.741666666666666	0.9400826964
3.3521111111111113	0.8697406340
2.692	0.7324646034331538
2.408888888888889	0.6227791004


==> data/rpn3_Recall07_time.txt <==
Time	Recall
7.564111111111111	0.9171782984
4.741666666666666	0.8360606440
3.3521111111111113	0.6926951509
2.692	0.5295075805
2.408888888888889	0.4111765443

